Analytic NNLO QCD corrections to top quark pair production in electron-positron collisions

We present the analytic total cross section of top quark pair production in electron-positron annihilation at next-to-next-to-leading order (NNLO) in Quantum Chromodynamics (QCD). By utilizing the optical theorem, the NNLO corrections are related to the imaginary parts of three-loop self-energy Feynman diagrams, of which the master integrals are calculated with canonical differential equations. The analytic results for the NNLO corrections are expressed in terms of multiple polylogarithms as well as elliptic functions. We discuss the asymptotic expansions near the threshold and in the high energy limit in detail. Numerical results are provided for the total cross section of top quark pair production at future lepton colliders.

==> Auxiliary_File/ReadMe.txt <==
The analytic expressions up to weight five of P2 family and P3 family are given in P2_Analy_Exp.m and P3_Analy_Exp.m. Notice that some results of weight four and weight five do not contribute to the amplitude calculations and are denoted by "Non".

According to the color structure, the analytic expressions of perturbative expansion coefficients are expressed as

X1 = CF*ZZR1,
X2ttVtt = CF^2*ZZRA2 + CA*CF*ZZRNA2 + CF*nl*ZZRl2 + CF*ZZRh2, 
X2ttVtts = CF*ZZRh2s, (singlet part of X2ttVtt)
X2ttgtt = CF*Fgtt*ZZRgtt,
which can be obtained in ZZR1.m, ZZRA2.m, ZZRNA2.m, ZZRl2.m, ZZRh2.m, ZZRh2s.m and ZZRgtt.m.

The expressions of F_i^{tttt} and X2_{tttt} are given in X2tttt.m.
 

The ee2tt.nb file shows how to obtain the numerical results of X1, X2 and the total cross section. Notice that the PolyLogTools package is required. 

